Privacy-Preserving Fusion for Multi-Sensor Systems Under Multiple Packet Dropouts

Wireless sensor networks (WSNs) are critical components in modern cyber-physical systems, enabling efficient data collection and fusion through spatially distributed sensors. However, the inherent risks of eavesdropping and packet dropouts in such networks pose significant challenges to secure state estimation. In this paper, we address the privacy-preserving fusion estimation (PPFE) problem for multi-sensor systems under multiple packet dropouts and eavesdropping attacks. To mitigate these issues, we propose a distributed encoding-based privacy-preserving mechanism (PPM) within a control-theoretic framework, ensuring data privacy during transmission while maintaining the performance of legitimate state estimation. A centralized fusion filter is developed, accounting for the coupling effects of packet dropouts and the encoding-based PPM. Boundedness conditions for the legitimate user's estimation error covariance are derived via a modified algebraic Riccati equation. Additionally, by demonstrating the divergence of the eavesdropper's mean estimation error, the proposed PPFE algorithm's data confidentiality is rigorously analyzed. Simulation results for an Internet-based three-tank system validate the effectiveness of the proposed approach, highlighting its potential to enhance privacy without compromising estimation accuracy.

==> bbl-copy.txt <==
% Generated by IEEEtran.bst, version: 1.14 (2015/08/26)
\begin{thebibliography}{10}
\providecommand{\url}[1]{#1}
\csname url@samestyle\endcsname
\providecommand{\newblock}{\relax}
\providecommand{\bibinfo}[2]{#2}
\providecommand{\BIBentrySTDinterwordspacing}{\spaceskip=0pt\relax}
\providecommand{\BIBentryALTinterwordstretchfactor}{4}
\providecommand{\BIBentryALTinterwordspacing}{\spaceskip=\fontdimen2\font plus
\BIBentryALTinterwordstretchfactor\fontdimen3\font minus
  \fontdimen4\font\relax}
\providecommand{\BIBforeignlanguage}[2]{{%
\expandafter\ifx\csname l@#1\endcsname\relax
\typeout{** WARNING: IEEEtran.bst: No hyphenation pattern has been}%
\typeout{** loaded for the language `#1'. Using the pattern for}%
\typeout{** the default language instead.}%
\else
\language=\csname l@#1\endcsname
\fi
#2}}
\providecommand{\BIBdecl}{\relax}
\BIBdecl

\bibitem{Lu2019_A}
Y.~Lu and M.~Zhu, ``A control-theoretic perspective on cyber-physical privacy:
  Where data privacy meets dynamic systems,'' \emph{Annual Reviews in Control},
  vol.~47, pp. 423--440, 2019.

\bibitem{ShangTAC2023linear}
J.~Shang and T.~Chen, ``Linear encryption against eavesdropping on remote state
  estimation,'' \emph{IEEE Transactions on Automatic Control}, vol.~68, no.~7,
  pp. 4413--4419, 2023.

\bibitem{crimson2023remote}
M.~J. Crimson, J.~M. Kennedy, and D.~E. Quevedo, ``Remote state estimation with
  privacy against eavesdroppers,'' \emph{IFAC PapersOnLine}, vol.~56, no.~2,
  pp. 8363--8368, 2023.

\bibitem{Agarwal2021_D}
G.~K. Agarwal, M.~Karmoose, S.~Diggavi, C.~Fragouli, and P.~Tabuada,
  ``Distortion-based lightweight security for cyber-physical systems,''
  \emph{IEEE Transactions on Automatic Control}, vol.~66, no.~4, pp.
  1588--1601, 2021.

\bibitem{Ruan2019_S}
M.~Ruan, H.~Gao, and Y.~Wang, ``Secure and privacy-preserving consensus,''
  \emph{IEEE Transactions on Automatic Control}, vol.~64, no.~10, pp.
  4035--4049, 2019.

\bibitem{Kogiso2015_C}
K.~Kogiso and T.~Fujita, ``Cyber-security enhancement of networked control
  systems using homomorphic encryption,'' in \emph{2015 54th IEEE Conference on
  Decision and Control (CDC)}, 2015, pp. 6836--6843.

\bibitem{ZhangJ2021_P}
J.~Zhang, J.~Tan, and J.~Wang, ``Privacy security in control systems,''
  \emph{Science China-Information Sciences}, vol.~64, no.~7, 2021.

\bibitem{Murguia2020_S}
C.~Murguia, F.~Farokhi, and I.~Shames, ``Secure and private implementation of
  dynamic controllers using semihomomorphic encryption,'' \emph{IEEE
  Transactions on Automatic Control}, vol.~65, no.~9, pp. 3950--3957, 2020.

\bibitem{Sultangazin2021_S}
A.~Sultangazin and P.~Tabuada, ``Symmetries and isomorphisms for privacy in
  control over the cloud,'' \emph{IEEE Transactions on Automatic Control},
  vol.~66, no.~2, pp. 538--549, 2021.

\bibitem{Teranishi2023_D}
K.~Teranishi, T.~Sadamoto, A.~Chakrabortty, and K.~Kogiso, ``Designing optimal
  key lengths and control laws for encrypted control systems based on sample
  identifying complexity and deciphering time,'' \emph{IEEE Transactions on
  Automatic Control}, vol.~68, no.~4, pp. 2183--2198, 2023.

\bibitem{Umsonst2021_O}
D.~Umsonst and H.~Sandberg, ``On the confidentiality of controller states under
  sensor attacks,'' \emph{Automatica}, vol. 123, 2021.

\bibitem{Alexandru2020_C}
A.~B. Alexandru, K.~Gatsis, Y.~Shoukry, S.~A. Seshia, P.~Tabuada, and G.~J.
  Pappas, ``Cloud-based quadratic optimization with partially homomorphic
  encryption,'' \emph{IEEE Transactions on Automatic Control}, vol.~66, no.~5,
  pp. 2357--2364, 2021.

\bibitem{Farokhi2017_S}
F.~Farokhi, I.~Shames, and N.~Batterham, ``Secure and private control using
  semi-homomorphic encryption,'' \emph{Control Engineering Practice}, vol.~67,
  pp. 13--20, 2017.

\bibitem{Hadjicostis2020_P}
C.~N. Hadjicostis and A.~D. Dominguez-Garcia, ``Privacy-preserving distributed
  averaging via homomorphically encrypted ratio consensus,'' \emph{IEEE
  Transactions on Automatic Control}, vol.~65, no.~9, pp. 3887--3894, 2020.

\bibitem{Lu2018_P}
Y.~Lu and M.~Zhu, ``Privacy preserving distributed optimization using
  homomorphic encryption,'' \emph{Automatica}, vol.~96, pp. 314--325, 2018.

\bibitem{Gao2023_D}
H.~Gao, Y.~Wang, and A.~Nedic, ``Dynamics based privacy preservation in
  decentralized optimization,'' \emph{Automatica}, vol. 151, 2023.

\bibitem{Wang2022_D}
J.~Wang, J.-F. Zhang, and X.~He, ``Differentially private distributed
  algorithms for stochastic aggregative games,'' \emph{Automatica}, vol. 142,
  2022.

\bibitem{He2020_D}
J.~He, L.~Cai, and X.~Guan, ``Differential private noise adding mechanism and
  its application on consensus algorithm,'' \emph{IEEE Transactions on Signal
  Processing}, vol.~68, pp. 4069--4082, 2020.

\bibitem{Mao2023_D}
S.~Mao, M.~Yang, W.~Yang, Y.~Tang, W.~X. Zheng, J.~Gu, and H.~Werner,
  ``Differentially private distributed optimization with an event-triggered
  mechanism,'' \emph{IEEE Transactions on Circuits and Systems I: Regular
  Papers}, vol.~70, no.~7, pp. 2943--2956, 2023.

\bibitem{Nozari2018_D}
E.~Nozari, P.~Tallapragada, and J.~Cortes, ``Differentially private distributed
  convex optimization via functional perturbation,'' \emph{IEEE Transactions on
  Control of Network Systems}, vol.~5, no.~1, pp. 395--408, 2018.

\bibitem{Liu2020_D}
X.-K. Liu, J.-F. Zhang, and J.~Wang, ``Differentially private consensus
  algorithm for continuous-time heterogeneous multi-agent systems,''
  \emph{Automatica}, vol. 122, 2020.

\bibitem{Gao2022_C}
C.~Gao, Z.~Wang, J.~Hu, Y.~Liu, and X.~He, ``Consensus-based distributed state
  estimation over sensor networks with encoding-decoding scheme: Accommodating
  bandwidth constraints,'' \emph{IEEE Transactions on Network Science and
  Engineering}, vol.~9, no.~6, pp. 4051--4064, 2022.

\bibitem{Gao2021_E}
C.~Gao, Z.~Wang, X.~He, and H.~Dong, ``Encryption-decryption-based consensus
  control for multi-agent systems: Handling actuator faults,''
  \emph{Automatica}, vol. 134, 2021.

\bibitem{Cintuglu2019_S}
M.~H. Cintuglu and D.~Ishchenko, ``Secure distributed state estimation for
  networked microgrids,'' \emph{IEEE Internet of Things Journal}, vol.~6,
  no.~5, pp. 8046--8055, 2019.

\bibitem{Huang2022_P}
J.~Huang, C.~Gao, and X.~He, ``Privacy-preserving state estimation with
  unreliable channels,'' \emph{ISA Transactions}, vol. 127, pp. 4--12, 2022.

\bibitem{Liang2023_S}
S.~Liang, J.~Lam, and H.~Lin, ``Secure estimation with privacy pprotection,''
  \emph{IEEE Transactions on Cybernetics}, vol.~53, no.~8, pp. 4947--4961,
  2023.

\bibitem{Tsiamis2017_P}
A.~Tsiamis, K.~Gatsis, and G.~J. Pappas, ``State estimation with secrecy
  against eavesdroppers,'' \emph{IFAC PapersOnLine}, vol.~50, no.~1, pp.
  8385--8392, 2017.

\bibitem{Leong2017_O}
A.~S. Leong, D.~E. Quevedo, D.~Dolz, and S.~Dey, ``On remote state estimation
  in the presence of an eavesdropper,'' \emph{IFAC PapersOnLine}, vol.~50,
  no.~1, pp. 7339--7344, 2017.

\bibitem{Sinopoli2004_K}
B.~Sinopoli, L.~Schenato, M.~Franceschetti, K.~Poolla, M.~Jordan, and
  S.~Sastry, ``Kalman filtering with intermittent observations,'' \emph{IEEE
  Transactions on Automatic Control}, vol.~49, no.~9, pp. 1453--1464, 2004.

\bibitem{Leong2017_S}
A.~S. Leong, D.~E. Quevedo, and S.~Dey, ``State estimation over markovian
  packet dropping links in the presence of an eavesdropper,'' in \emph{2017
  IEEE 56th Annual Conference on Decision and Control (CDC)}, 2017, pp.
  6616--6621.

\bibitem{Lu2020_O}
J.~Lu, A.~S. Leong, and D.~E. Quevedo, ``Optimal event-triggered transmission
  scheduling for privacy-preserving wireless state estimation,''
  \emph{International Journal of Robust and Nonlinear Control}, vol.~30,
  no.~11, pp. 4205--4224, 2020.

\bibitem{Tsiamis2017_S}
A.~Tsiamis, K.~Gatsis, and G.~J. Pappas, ``State estimation codes for perfect
  secrecy,'' in \emph{2017 IEEE 56th Annual Conference on Decision and Control
  (CDC)}, 2017, pp. 176--181.

\bibitem{Tsiamis2018_S}
------, ``State-secrecy codes for stable systems,'' in \emph{2018 Annual
  American Control Conference (ACC)}, 2018, pp. 171--177.

\bibitem{Zou2023_E}
{\color{blue}L.~Zou, Z.~Wang, B.~Shen, and H.~Dong, ``Encryption-decryption-based state
  estimation with multirate measurements against eavesdroppers: {A} recursive
  minimum-variance approach,'' \emph{IEEE Transactions on Automatic Control},
  vol.~68, no.~12, pp. 8111--8118, 2023.}

\bibitem{Quevedo2013_S}
D.~E. Quevedo, A.~Ahlen, and K.~H. Johansson, ``State estimation over sensor
  networks with correlated wireless fading channels,'' \emph{IEEE Transactions
  on Automatic Control}, vol.~58, no.~3, pp. 581--593, 2013.

\bibitem{Liu_TAC2022_R}
{\color{blue}W.~Liu, D.~E. Quevedo, Y.~Li, K.~H. Johansson, and B.~Vucetic, ``Remote state
  estimation with smart sensors over markov fading channels,'' \emph{IEEE
  Transactions on Automatic Control}, vol.~67, no.~6, pp. 2743--2757, 2022.}

\bibitem{Impicciatore_CDC2022_S}
{\color{blue}A.~Impicciatore, A.~Tsiamis, Y.~Zacchia~Lun, A.~D~\textquotesingle Innocenzo,
  and G.~J. Pappas, ``Secure state estimation over markov wireless
  communication channels,'' in \emph{2022 IEEE 61st Conference on Decision and
  Control (CDC)}, 2022, pp. 2935--2940.}

\bibitem{Tsiamis2020_S}
A.~Tsiamis, K.~Gatsis, and G.~J. Pappas, ``State-secrecy codes for networked
  linear systems,'' \emph{IEEE Transactions on Automatic Control}, vol.~65,
  no.~5, pp. 2001--2015, 2020.

\bibitem{Sadeghi_SPM2008_F}
{\color{blue}P.~Sadeghi, R.~A. Kennedy, P.~B. Rapajic, and R.~Shams, ``Finite-state markov
  modeling of fading channels - a survey of principles and applications,''
  \emph{IEEE Signal Processing Magazine}, vol.~25, no.~5, pp. 57--80, 2008.}


\bibitem{Plarre_TAC2009_O}
{\color{blue}K.~Plarre and F.~Bullo, ``On kalman filtering for detectable systems with
  intermittent observations,'' \emph{IEEE Transactions on Automatic Control},
  vol.~54, no.~2, pp. 386--390, 2009.}

\bibitem{Kotecha_TSP2003_G}
{\color{blue}J.~Kotecha and P.~Djuric, ``Gaussian particle filtering,'' \emph{IEEE
  Transactions on Signal Processing}, vol.~51, no.~10, pp. 2592--2601, 2003.}

\bibitem{Ito_TAC2000_G}
{\color{blue}K.~Ito and K.~Xiong, ``Gaussian filters for nonlinear filtering problems,''
  \emph{IEEE Transactions on Automatic Control}, vol.~45, no.~5, pp. 910--927,
  2000.}

\bibitem{Ribeiro_TSP2006_S}
{\color{blue}A.~Ribeiro, G.~B. Giannakis, and S.~I. Roumeliotis, ``SOI-KF: Distributed
  kalman filtering with low-cost communications using the sign of
  innovations,'' \emph{IEEE Transactions on Signal Processing}, vol.~54,
  no.~12, pp. 4782--4795, 2006.}

\bibitem{You_IFAC2008_M}
{\color{blue}K.~You, L.~Xie, S.~Sun, and W.~Xiao, ``Multiple-level quantized innovation
  kalman filter,'' \emph{IFAC Proceedings Volumes}, vol.~41, no.~2, pp.
  1420--1425, 2008, 17th IFAC World Congress.}

\bibitem{You_ACC2009_R}
{\color{blue}K.~You, Y.~Zhao, and L.~Xie, ``Recursive quantized state estimation of
  discrete-time linear stochastic systems,'' in \emph{2009 7th Asian Control
  Conference}, 2009, pp. 170--175.}

\bibitem{Gray1998_Q}
R.~Gray and D.~Neuhoff, ``Quantization,'' \emph{IEEE Transactions on
  Information Theory}, vol.~44, no.~6, pp. 2325--2383, 1998.

\bibitem{Xu2012_Q}
J.~Xu, J.-X. Li, and S.~Xu, ``Quantized innovations kalman filter: stability
  and modification with scaling quantization,'' \emph{Journal of Zhejiang
  University-Science C-Computers \& Electronics}, vol.~13, no.~2, pp. 118--130,
  2012.

\bibitem{Meyn_SIAM_JCO1989_E}
{\color{blue}S.~P. Meyn, ``Ergodic theorems for discrete time stochastic systems using a
  stochastic lyapunov function,'' \emph{SIAM Journal on Control and
  Optimization}, vol.~27, no.~6, pp. 1409--1439, 1989.}

\bibitem{Huang_Auto2021_E}
{\color{blue}L.~Huang, K.~Ding, A.~S. Leong, D.~E. Quevedo, and L.~Shi, ``Encryption
  scheduling for remote state estimation under an operation constraint,''
  \emph{Automatica}, vol. 127, p. 109537, 2021.}

\bibitem{He2017_F}
X.~He, Z.~Wang, L.~Qin, and D.~Zhou, ``Active fault-tolerant control for an
  internet-based networked three-tank system,'' \emph{IEEE Transactions on
  Control Systems Technology}, vol.~24, no.~6, pp. 2150--2157, 2016.

\end{thebibliography}

